A Static Pruning Study on Sparse Neural Retrievers

Sparse neural retrievers, such as DeepImpact, uniCOIL and SPLADE, have been introduced recently as an efficient and effective way to perform retrieval with inverted indexes. They aim to learn term importance and, in some cases, document expansions, to provide a more effective document ranking compared to traditional bag-of-words retrieval models such as BM25. However, these sparse neural retrievers have been shown to increase the computational costs and latency of query processing compared to their classical counterparts. To mitigate this, we apply a well-known family of techniques for boosting the efficiency of query processing over inverted indexes: static pruning. We experiment with three static pruning strategies, namely document-centric, term-centric and agnostic pruning, and we assess, over diverse datasets, that these techniques still work with sparse neural retrievers. In particular, static pruning achieves $2\times$ speedup with negligible effectiveness loss ($\leq 2\%$ drop) and, depending on the use case, even $4\times$ speedup with minimal impact on the effectiveness ($\leq 8\%$ drop). Moreover, we show that neural rerankers are robust to candidates from statically pruned indexes.

==> appendix_tikz/compare_msmarco_index/mrr/bm25_D.txt <==
0.9995732795714568 1.0
0.9995764119599447 1.0
1.075594611934993 0.9858618814573137
1.6170892256341542 0.8727569331158238


==> appendix_tikz/compare_msmarco_index/mrr/bm25_T.txt <==
2.197146432610923 0.7814029363784665
3.949205107983336 0.6079390973355084
4.726772919893179 0.566068515497553
6.1179124612089355 0.5024469820554649


==> appendix_tikz/compare_msmarco_index/mrr/bm25_V.txt <==
1.0102210844431907 0.9972811310494835
1.0410018767242428 0.99673735725938
1.0943532841417742 0.9874932028276238
1.326813968417836 0.9396411092985318
1.798408420108205 0.8238172920065252
2.555054343792061 0.7025557368134856


==> appendix_tikz/compare_msmarco_index/mrr/deep_impact_D.txt <==
0.9996751545622011 1.0
1.0005416063760362 1.0
1.1107998483003374 0.9938912645082468
1.779490523839587 0.9520464263897371
3.1341286207835988 0.8460598656078192
5.690173213570655 0.6747098350641417
10.520771399981324 0.49144777031154546


==> appendix_tikz/compare_msmarco_index/mrr/deep_impact_T.txt <==
1.8877456264907446 0.9239462431276725
3.509681114516537 0.7678680513133781
4.275418178867289 0.7006719609040928
5.512519476742655 0.6313378130726939


==> appendix_tikz/compare_msmarco_index/mrr/deep_impact_V.txt <==
1.0175043913194346 0.9966401954795356
1.0451979258053867 0.9941967012828344
1.085526117015409 0.9923640806353085
1.2062176680955872 0.9850335980452046
1.4177396774059121 0.9718998167379351
1.7433937748437887 0.9526572999389126
2.1680581068564586 0.9221136224801465
2.704412355602799 0.8817959682345754
3.390966101452689 0.8283445326817348
4.299731791280813 0.7635919364691508
5.4594963940599825 0.6939523518631643
9.862549416128807 0.4868662186927305
17.151212863274118 0.33659132559560173


==> appendix_tikz/compare_msmarco_index/mrr/splade_D.txt <==
1.0231216392418645 1.0
1.4439256334198014 0.9984552008238928
2.6025043699274177 0.9899588053553038
4.83654550370447 0.9384654994850669
9.119892127682274 0.8529866117404736
17.438029939525805 0.7412461380020596
34.08205084968263 0.5579299691040165


==> appendix_tikz/compare_msmarco_index/mrr/splade_T.txt <==
1.8471361381311056 0.9855818743563336
3.4527199572408787 0.9459320288362513
4.223200045646656 0.9158084449021627
5.4831394616613 0.8905767250257466


==> appendix_tikz/compare_msmarco_index/mrr/splade_V.txt <==
1.1903627892239639 0.9989701338825953
1.5493669855651602 0.9971678681771369
2.3706973718355098 0.9909886714727085
3.524043878855436 0.9755406797116375
5.20035120380342 0.92610710607621
7.999633320308685 0.8733264675592173
13.334261573336589 0.8014933058702369


==> appendix_tikz/compare_msmarco_index/mrr/unicoil_D.txt <==
0.9999244582672696 1.0
1.0037555020519848 1.0
1.5372372496484759 0.9914187643020594
2.866738380038798 0.9659610983981692
5.474767474611667 0.910183066361556
10.529845264059885 0.7791762013729976
20.51268956358572 0.5820938215102974


==> appendix_tikz/compare_msmarco_index/mrr/unicoil_T.txt <==
1.858503453135424 0.9879862700228832
3.5017368411296146 0.9324942791762013
4.2971356175741215 0.8967391304347826
5.598806361135171 0.8421052631578947


==> appendix_tikz/compare_msmarco_index/mrr/unicoil_V.txt <==
1.0118046572083488 0.9997139588100685
1.0226915354982409 1.0002860411899313
1.040254715527944 1.0002860411899313
1.10204111103787 1.0002860411899313
1.2101347002154441 0.9982837528604118
1.3695413838505217 0.9954233409610983
1.5816945506247244 0.9888443935926773
1.8566999153494048 0.9882723112128146
2.2106478282910165 0.983695652173913
2.666662918445755 0.966533180778032
3.2594090585006326 0.9573798627002288
5.639040296591377 0.9096109839816933
10.4049173400909 0.8032036613272311

==> appendix_tikz/compare_msmarco_index/recall/bm25_D.txt <==
0.9995764119599447 1.0002332361516035
0.9995732795714568 1.0006997084548104
1.075594611934993 0.9969679300291545
1.6170892256341542 0.9413411078717201


==> appendix_tikz/compare_msmarco_index/recall/bm25_T.txt <==
2.197146432610923 0.8088629737609329
3.949205107983336 0.6361516034985423
4.726772919893179 0.5780758017492711
6.1179124612089355 0.5086880466472302

==> appendix_tikz/compare_msmarco_index/recall/bm25_V.txt <==
1.0943532841417742 0.9988338192419826
1.326813968417836 0.9804081632653061
1.798408420108205 0.9357434402332361
2.555054343792061 0.8480466472303206



==> appendix_tikz/compare_msmarco_index/recall/deep_impact_D.txt <==
0.9996751545622011 1.0005277601857716
1.0005416063760362 1.0005277601857716
1.1107998483003374 0.9967278868482162
1.779490523839587 0.9872282035043276
3.1341286207835988 0.9585180493983534
5.690173213570655 0.8823094785729364
10.520771399981324 0.7855182605024277


==> appendix_tikz/compare_msmarco_index/recall/deep_impact_T.txt <==
1.8877456264907446 0.9647456195904581
3.509681114516537 0.8660544648511717
4.275418178867289 0.8177116318344945
5.512519476742655 0.7444585180493983

==> appendix_tikz/compare_msmarco_index/recall/deep_impact_V.txt <==
1.0175043913194346 0.999366687777074
1.0451979258053867 0.9986278235169939
1.085526117015409 0.9988389275913026
1.2062176680955872 0.9975723031454508
1.4177396774059121 0.9950390542537471
1.7433937748437887 0.989022588135951
2.1680581068564586 0.9808950812750686
2.704412355602799 0.9721342621912603
3.390966101452689 0.9548237280979522
4.299731791280813 0.9280135106607557
5.4594963940599825 0.8884314967278868
9.862549416128807 0.7791851382731686
17.151212863274118 0.662444585180494

==> appendix_tikz/compare_msmarco_index/recall/splade_D.txt <==
1.0231216392418645 1.0
1.4439256334198014 0.9989799041109865
2.6025043699274177 0.9956135876772417
4.83654550370447 0.9877588493318373
9.119892127682274 0.9579720493726411
17.438029939525805 0.9015607467101908
34.08205084968263 0.7959808221972866


==> appendix_tikz/compare_msmarco_index/recall/splade_T.txt <==
1.8471361381311056 0.9976537794552688
3.4527199572408787 0.9886769356319494
4.223200045646656 0.9807201876976437
5.4831394616613 0.9697031520962971

==> appendix_tikz/compare_msmarco_index/recall/splade_V.txt <==
1.1903627892239639 1.0
1.5493669855651602 0.9995919616443946
2.3706973718355098 0.9976537794552688
3.524043878855436 0.993675405488116
5.20035120380342 0.9871467917984291
7.999633320308685 0.9750076507191676
13.334261573336589 0.9442007548709579


==> appendix_tikz/compare_msmarco_index/recall/unicoil_D.txt <==
0.9999244582672696 1.0
1.0037555020519848 1.0
1.5372372496484759 0.9966825627202985
2.866738380038798 0.9877669500311009
5.474767474611667 0.9643375492432097
10.529845264059885 0.9013062409288823
20.51268956358572 0.7745179348952934


==> appendix_tikz/compare_msmarco_index/recall/unicoil_T.txt <==
1.858503453135424 0.9938834750155505
3.5017368411296146 0.9694173750777525
4.2971356175741215 0.955421936554012
5.598806361135171 0.9267053701015965


==> appendix_tikz/compare_msmarco_index/recall/unicoil_V.txt <==
1.0118046572083488 1.0
1.0226915354982409 1.0
1.040254715527944 0.9998963300850093
1.10204111103787 0.9989633008500933
1.2101347002154441 0.9982376114451585
1.3695413838505217 0.9974082521252332
1.5816945506247244 0.9958532034003732
1.8566999153494048 0.9955421936554012
2.2106478282910165 0.9946091644204852
2.666662918445755 0.9904623678208584
3.2594090585006326 0.9843458428364089
5.639040296591377 0.966410947543023
10.4049173400909 0.9203815052871657


==> tikz/compare_msmarco/mrr/bm25_D.txt <==
1.0007345198018807 1.0
1.009188103495596 1.0
1.1271431457652623 0.9858618814573137
3.0358823281058696 0.8727569331158238


==> tikz/compare_msmarco/mrr/bm25_T.txt <==
1.8275667310538029 0.7814029363784665
3.2413551308250192 0.6079390973355084
3.6351768842753307 0.566068515497553
4.456567548583469 0.5024469820554649


==> tikz/compare_msmarco/mrr/bm25_V.txt <==
0.9879667473818962 0.9989124524197933
0.990547116739165 1.0
0.9989146435789316 1.0
1.1156689122816794 0.9858618814573137
3.0049772715544947 0.8727569331158238


==> tikz/compare_msmarco/mrr/deep_impact_D.txt <==
0.9599130767070436 1.0
1.0367055500860207 1.0
1.4683540737923702 0.9938912645082468
4.42919629257474 0.9520464263897371
10.689142493873492 0.8460598656078192
23.02782499400823 0.6747098350641417
51.60051279766766 0.49144777031154546


==> tikz/compare_msmarco/mrr/deep_impact_T.txt <==
1.6936986701976424 0.9239462431276725
3.0804508034442613 0.7678680513133781
3.7138582116138226 0.7006719609040928
4.574949422250699 0.6313378130726939


==> tikz/compare_msmarco/mrr/deep_impact_V.txt <==
1.2116506659847974 0.9966401954795356
1.3995556241735079 0.9941967012828344
1.6215148427839259 0.9923640806353085
2.373553214717906 0.9850335980452046
3.3443745258035076 0.9718998167379351
4.8182547183982285 0.9526572999389126
6.7455223107982185 0.9221136224801465
9.670500927643783 0.8817959682345754
14.879498726119195 0.8283445326817348
20.68453739161491 0.7635919364691508
31.50233514594851 0.6939523518631643
71.37878383282322 0.4868662186927305
127.96032846849721 0.33659132559560173


==> tikz/compare_msmarco/mrr/splade_D.txt <==
1.016956796903984 1.0
1.3168055235036193 0.9984552008238928
2.14563844400617 0.9899588053553038
3.9665421075180953 0.9384654994850669
7.613337145502321 0.8529866117404736
13.846664322538789 0.7412461380020596
27.038663133667292 0.5579299691040165


==> tikz/compare_msmarco/mrr/splade_T.txt <==
1.877390416845724 0.9855818743563336
3.3601411375610506 0.9459320288362513
3.9733796806186965 0.9158084449021627
4.981293159353776 0.8905767250257466


==> tikz/compare_msmarco/mrr/splade_V.txt <==
1.1559142229921078 0.9989701338825953
1.411338317172033 0.9971678681771369
2.010137102514145 0.9909886714727085
2.970125169833889 0.9755406797116375
4.646319616855945 0.92610710607621
7.778504202288516 0.8733264675592173
14.284050270767343 0.8014933058702369


==> tikz/compare_msmarco/mrr/unicoil_D.txt <==
0.9869638110522808 1.0
1.01466531626922 1.0
1.804697990973464 0.9914187643020594
3.8256837802072066 0.9659610983981692
7.24151345099946 0.910183066361556
12.66559092330042 0.7791762013729976
21.48470764383861 0.5820938215102974


==> tikz/compare_msmarco/mrr/unicoil_T.txt <==
1.7480410382655813 0.9879862700228832
3.1333748831411654 0.9324942791762013
3.681757256084768 0.8967391304347826
4.7013723221629515 0.8421052631578947


==> tikz/compare_msmarco/mrr/unicoil_V.txt <==
1.026697174884383 0.9997139588100685
1.060474372199726 1.0002860411899313
1.0966631239974047 1.0002860411899313
1.214066954862534 1.0002860411899313
1.4120309152597967 0.9982837528604118
1.629428324718184 0.9954233409610983
2.037035393977035 0.9888443935926773
2.434904418068211 0.9882723112128146
2.985454541514102 0.983695652173913
3.6914260601358886 0.966533180778032
4.557933083632224 0.9573798627002288
7.754884327087361 0.9096109839816933
13.062094338638637 0.8032036613272311


==> tikz/compare_msmarco/recall/bm25_D.txt <==
1.0007345198018807 1.0002332361516035
1.009188103495596 1.0006997084548104
1.1271431457652623 0.9969679300291545
3.0358823281058696 0.9413411078717201


==> tikz/compare_msmarco/recall/bm25_T.txt <==
1.8275667310538029 0.8088629737609329
3.2413551308250192 0.6361516034985423
3.6351768842753307 0.5780758017492711
4.456567548583469 0.5086880466472302


==> tikz/compare_msmarco/recall/bm25_V.txt <==
1.220503284380381 0.9988338192419826
2.5758990586502675 0.9804081632653061
6.210710172744721 0.9357434402332361
12.474262374395952 0.8480466472303206


==> tikz/compare_msmarco/recall/deep_impact_D.txt <==
0.9599130767070436 1.0005277601857716
1.0367055500860207 1.0005277601857716
1.4683540737923702 0.9967278868482162
4.42919629257474 0.9872282035043276
10.689142493873492 0.9585180493983534
23.02782499400823 0.8823094785729364
51.60051279766766 0.7855182605024277


==> tikz/compare_msmarco/recall/deep_impact_T.txt <==
1.6936986701976424 0.9647456195904581
3.0804508034442613 0.8660544648511717
3.7138582116138226 0.8177116318344945
4.574949422250699 0.7444585180493983


==> tikz/compare_msmarco/recall/deep_impact_V.txt <==
1.2116506659847974 0.999366687777074
1.3995556241735079 0.9986278235169939
1.6215148427839259 0.9988389275913026
2.373553214717906 0.9975723031454508
3.3443745258035076 0.9950390542537471
4.8182547183982285 0.989022588135951
6.7455223107982185 0.9808950812750686
9.670500927643783 0.9721342621912603
14.879498726119195 0.9548237280979522
20.68453739161491 0.9280135106607557
31.50233514594851 0.8884314967278868
71.37878383282322 0.7791851382731686
127.96032846849721 0.662444585180494


==> tikz/compare_msmarco/recall/splade_D.txt <==
1.016956796903984 1.0
1.3168055235036193 0.9989799041109865
2.14563844400617 0.9956135876772417
3.9665421075180953 0.9877588493318373
7.613337145502321 0.9579720493726411
13.846664322538789 0.9015607467101908
27.038663133667292 0.7959808221972866


==> tikz/compare_msmarco/recall/splade_T.txt <==
1.877390416845724 0.9976537794552688
3.3601411375610506 0.9886769356319494
3.9733796806186965 0.9807201876976437
4.981293159353776 0.9697031520962971

==> tikz/compare_msmarco/recall/splade_V.txt <==
1.1559142229921078 1.0
1.411338317172033 0.9995919616443946
2.010137102514145 0.9976537794552688
2.970125169833889 0.993675405488116
4.646319616855945 0.9871467917984291
7.778504202288516 0.9750076507191676
14.284050270767343 0.9442007548709579


==> tikz/compare_msmarco/recall/unicoil_D.txt <==
0.9869638110522808 1.0
1.01466531626922 1.0
1.804697990973464 0.9966825627202985
3.8256837802072066 0.9877669500311009
7.24151345099946 0.9643375492432097
12.66559092330042 0.9013062409288823
21.48470764383861 0.7745179348952934


==> tikz/compare_msmarco/recall/unicoil_T.txt <==
1.7480410382655813 0.9938834750155505
3.1333748831411654 0.9694173750777525
3.681757256084768 0.955421936554012
4.7013723221629515 0.9267053701015965


==> tikz/compare_msmarco/recall/unicoil_V.txt <==
1.026697174884383 1.0
1.060474372199726 1.0
1.0966631239974047 0.9998963300850093
1.214066954862534 0.9989633008500933
1.4120309152597967 0.9982376114451585
1.629428324718184 0.9974082521252332
2.037035393977035 0.9958532034003732
2.434904418068211 0.9955421936554012
2.985454541514102 0.9946091644204852
3.6914260601358886 0.9904623678208584
4.557933083632224 0.9843458428364089
7.754884327087361 0.966410947543023
13.062094338638637 0.9203815052871657


==> tikz/compare_msmarco_indexsize/mrr/bm25_D.txt <==
1.0007345198018807 1.0
1.009188103495596 1.0
1.1271431457652623 0.9858618814573137
3.0358823281058696 0.8727569331158238


==> tikz/compare_msmarco_indexsize/mrr/bm25_T.txt <==
1.8275667310538029 0.7814029363784665
3.2413551308250192 0.6079390973355084
3.6351768842753307 0.566068515497553
4.456567548583469 0.5024469820554649


==> tikz/compare_msmarco_indexsize/mrr/bm25_V.txt <==
0.9879667473818962 0.9989124524197933
0.990547116739165 1.0
0.9989146435789316 1.0
1.1156689122816794 0.9858618814573137
3.0049772715544947 0.8727569331158238


==> tikz/compare_msmarco_indexsize/mrr/deep_impact_D.txt <==
0.9599130767070436 1.0
1.0367055500860207 1.0
1.4683540737923702 0.9938912645082468
4.42919629257474 0.9520464263897371
10.689142493873492 0.8460598656078192
23.02782499400823 0.6747098350641417
51.60051279766766 0.49144777031154546


==> tikz/compare_msmarco_indexsize/mrr/deep_impact_T.txt <==
1.6936986701976424 0.9239462431276725
3.0804508034442613 0.7678680513133781
3.7138582116138226 0.7006719609040928
4.574949422250699 0.6313378130726939


==> tikz/compare_msmarco_indexsize/mrr/deep_impact_V.txt <==
1.2116506659847974 0.9966401954795356
1.3995556241735079 0.9941967012828344
1.6215148427839259 0.9923640806353085
2.373553214717906 0.9850335980452046
3.3443745258035076 0.9718998167379351
4.8182547183982285 0.9526572999389126
6.7455223107982185 0.9221136224801465
9.670500927643783 0.8817959682345754
14.879498726119195 0.8283445326817348
20.68453739161491 0.7635919364691508
31.50233514594851 0.6939523518631643
71.37878383282322 0.4868662186927305
127.96032846849721 0.33659132559560173


==> tikz/compare_msmarco_indexsize/mrr/splade_D.txt <==
1.016956796903984 1.0
1.3168055235036193 0.9984552008238928
2.14563844400617 0.9899588053553038
3.9665421075180953 0.9384654994850669
7.613337145502321 0.8529866117404736
13.846664322538789 0.7412461380020596
27.038663133667292 0.5579299691040165


==> tikz/compare_msmarco_indexsize/mrr/splade_T.txt <==
1.877390416845724 0.9855818743563336
3.3601411375610506 0.9459320288362513
3.9733796806186965 0.9158084449021627
4.981293159353776 0.8905767250257466


==> tikz/compare_msmarco_indexsize/mrr/splade_V.txt <==
1.1559142229921078 0.9989701338825953
1.411338317172033 0.9971678681771369
2.010137102514145 0.9909886714727085
2.970125169833889 0.9755406797116375
4.646319616855945 0.92610710607621
7.778504202288516 0.8733264675592173
14.284050270767343 0.8014933058702369


==> tikz/compare_msmarco_indexsize/mrr/unicoil_D.txt <==
0.9869638110522808 1.0
1.01466531626922 1.0
1.804697990973464 0.9914187643020594
3.8256837802072066 0.9659610983981692
7.24151345099946 0.910183066361556
12.66559092330042 0.7791762013729976
21.48470764383861 0.5820938215102974


==> tikz/compare_msmarco_indexsize/mrr/unicoil_T.txt <==
1.7480410382655813 0.9879862700228832
3.1333748831411654 0.9324942791762013
3.681757256084768 0.8967391304347826
4.7013723221629515 0.8421052631578947


==> tikz/compare_msmarco_indexsize/mrr/unicoil_V.txt <==
1.026697174884383 0.9997139588100685
1.060474372199726 1.0002860411899313
1.0966631239974047 1.0002860411899313
1.214066954862534 1.0002860411899313
1.4120309152597967 0.9982837528604118
1.629428324718184 0.9954233409610983
2.037035393977035 0.9888443935926773
2.434904418068211 0.9882723112128146
2.985454541514102 0.983695652173913
3.6914260601358886 0.966533180778032
4.557933083632224 0.9573798627002288
7.754884327087361 0.9096109839816933
13.062094338638637 0.8032036613272311


==> tikz/compare_msmarco_indexsize/recall/bm25_D.txt <==
1.0007345198018807 1.0002332361516035
1.009188103495596 1.0006997084548104
1.1271431457652623 0.9969679300291545
3.0358823281058696 0.9413411078717201


==> tikz/compare_msmarco_indexsize/recall/bm25_T.txt <==
1.8275667310538029 0.8088629737609329
3.2413551308250192 0.6361516034985423
3.6351768842753307 0.5780758017492711
4.456567548583469 0.5086880466472302


==> tikz/compare_msmarco_indexsize/recall/bm25_V.txt <==
1.220503284380381 0.9988338192419826
2.5758990586502675 0.9804081632653061
6.210710172744721 0.9357434402332361
12.474262374395952 0.8480466472303206


==> tikz/compare_msmarco_indexsize/recall/deep_impact_D.txt <==
0.9599130767070436 1.0005277601857716
1.0367055500860207 1.0005277601857716
1.4683540737923702 0.9967278868482162
4.42919629257474 0.9872282035043276
10.689142493873492 0.9585180493983534
23.02782499400823 0.8823094785729364
51.60051279766766 0.7855182605024277


==> tikz/compare_msmarco_indexsize/recall/deep_impact_T.txt <==
1.6936986701976424 0.9647456195904581
3.0804508034442613 0.8660544648511717
3.7138582116138226 0.8177116318344945
4.574949422250699 0.7444585180493983


==> tikz/compare_msmarco_indexsize/recall/deep_impact_V.txt <==
1.2116506659847974 0.999366687777074
1.3995556241735079 0.9986278235169939
1.6215148427839259 0.9988389275913026
2.373553214717906 0.9975723031454508
3.3443745258035076 0.9950390542537471
4.8182547183982285 0.989022588135951
6.7455223107982185 0.9808950812750686
9.670500927643783 0.9721342621912603
14.879498726119195 0.9548237280979522
20.68453739161491 0.9280135106607557
31.50233514594851 0.8884314967278868
71.37878383282322 0.7791851382731686
127.96032846849721 0.662444585180494


==> tikz/compare_msmarco_indexsize/recall/splade_D.txt <==
1.016956796903984 1.0
1.3168055235036193 0.9989799041109865
2.14563844400617 0.9956135876772417
3.9665421075180953 0.9877588493318373
7.613337145502321 0.9579720493726411
13.846664322538789 0.9015607467101908
27.038663133667292 0.7959808221972866


==> tikz/compare_msmarco_indexsize/recall/splade_T.txt <==
1.877390416845724 0.9976537794552688
3.3601411375610506 0.9886769356319494
3.9733796806186965 0.9807201876976437
4.981293159353776 0.9697031520962971

==> tikz/compare_msmarco_indexsize/recall/splade_V.txt <==
1.1559142229921078 1.0
1.411338317172033 0.9995919616443946
2.010137102514145 0.9976537794552688
2.970125169833889 0.993675405488116
4.646319616855945 0.9871467917984291
7.778504202288516 0.9750076507191676
14.284050270767343 0.9442007548709579


==> tikz/compare_msmarco_indexsize/recall/unicoil_D.txt <==
0.9869638110522808 1.0
1.01466531626922 1.0
1.804697990973464 0.9966825627202985
3.8256837802072066 0.9877669500311009
7.24151345099946 0.9643375492432097
12.66559092330042 0.9013062409288823
21.48470764383861 0.7745179348952934


==> tikz/compare_msmarco_indexsize/recall/unicoil_T.txt <==
1.7480410382655813 0.9938834750155505
3.1333748831411654 0.9694173750777525
3.681757256084768 0.955421936554012
4.7013723221629515 0.9267053701015965


==> tikz/compare_msmarco_indexsize/recall/unicoil_V.txt <==
1.026697174884383 1.0
1.060474372199726 1.0
1.0966631239974047 0.9998963300850093
1.214066954862534 0.9989633008500933
1.4120309152597967 0.9982376114451585
1.629428324718184 0.9974082521252332
2.037035393977035 0.9958532034003732
2.434904418068211 0.9955421936554012
2.985454541514102 0.9946091644204852
3.6914260601358886 0.9904623678208584
4.557933083632224 0.9843458428364089
7.754884327087361 0.966410947543023
13.062094338638637 0.9203815052871657


==> tikz/compare_splades/splade_large.txt <==
1.03406 78.03
2.01923 88.38
3.67245 93.91
7.0488599999999995 96.83
13.030899999999999 97.6
21.2329 97.93
27.4934 98.03


==> tikz/compare_splades/splade_medium.txt <==
1.39613 80.83
2.2278000000000002 89.54
3.5273000000000003 94.66
5.49398 96.89
8.47074 97.45
10.693700000000002 97.56
10.7561 97.56


==> tikz/compare_splades/splade_small.txt <==
0.9967469999999999 81.56
1.70926 90.38
2.7509200000000003 95.09
4.57326 96.55
5.83991 96.74
5.85616 96.74
5.90576 96.74

